Stripped and Enriched: The Role of Ram-Pressure in Shaping Chemical Enrichment of Galaxies at Intermediate Redshift

The chemical evolution of galaxies is shaped by their star formation histories and the exchange of gas with their environments. Metallicity provides key insights into these processes, reflecting the interplay between star formation and gas flows. A fundamental aspect of this evolution is the mass-metallicity relation, which captures the strong correlation between a galaxy stellar mass ($M_\star$) and its gas-phase oxygen abundance. In this study, we use MUSE observations to analyze star-forming disc galaxies in 12 clusters within the redshift range $0.3 < z < 0.5$. Galaxies were classified into three groups: ram-pressure stripping (RPS), control cluster, and control field. For the first time, we investigate the impact of RPS on gas-phase metallicities across a wide mass range of galaxies at intermediate redshift, comparing RPS galaxies to counterparts in both cluster and field environments. By analyzing the integrated flux within galactic disks, our results reveal that, on average, RPS induces a metallicity enhancement of 0.2 dex over non-stripped galaxies. Contrary to the prevailing view that cluster membership alone drives metallicity enrichment, we find that control cluster galaxies exhibit metallicities comparable to field galaxies at a given $M_\star$, with only RPS galaxies displaying significantly higher metal content, highlighting the unique role of RPS in shaping the chemical properties of galaxies. These differences become more pronounced at lower $M_\star$, indicating that environmental influences play a more critical role in shaping the chemical evolution of lower-mass galaxies. Our findings suggest that both enhanced star formation rates and suppressed gas inflows -- consequences of ram pressure stripping -- drive the elevated metallicity observed in RPS galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
